Thermodynamics-informed graph neural networks

In this paper we present a deep learning method to predict the temporal evolution of dissipative dynamic systems. We propose using both geometric and thermodynamic inductive biases to improve accuracy and generalization of the resulting integration scheme. The first is achieved with Graph Neural Networks, which induces a non-Euclidean geometrical prior with permutation invariant node and edge update functions. The second bias is forced by learning the GENERIC structure of the problem, an extension of the Hamiltonian formalism, to model more general non-conservative dynamics. Several examples are provided in both Eulerian and Lagrangian description in the context of fluid and solid mechanics respectively, achieving relative mean errors of less than 3% in all the tested examples. Two ablation studies are provided based on recent works in both physics-informed and geometric deep learning.

==> figures/beam/beam.eps_tex <==
%% Creator: Inkscape 1.0 (4035a4fb49, 2020-05-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'beam.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{653.72289943bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68718448)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{beam.eps}}%
  \end{picture}%
\endgroup%


==> results/beam_box/mse_gnn_test.txt <==
lw uw lq uq med
0.00080994074 0.019415237 0.004309147829189897 0.012397259240970016 0.007909473
0.0037513126 0.10361421 0.02099220221862197 0.05463614594191313 0.036629897
0.121184774 0.6435453 0.19627580419182777 0.4243503361940384 0.23816562


==> results/beam_box/mse_gnn_train.txt <==
lw uw lq uq med
0.0008081444 0.02454599 0.004738579620607197 0.01267179287970066 0.008454211
0.0028132773 0.07084612 0.015401046257466078 0.038011886179447174 0.025179012
0.10348958 0.3053548 0.1325099989771843 0.2019229605793953 0.16155219


==> results/beam_box/mse_ours_test.txt <==
lw uw lq uq med
0.00054340827 0.0089383805 0.0023522163392044604 0.005833889823406935 0.0038986055
0.0020187686 0.037142597 0.011151939164847136 0.02215845137834549 0.016674882
0.05999066 0.24430084 0.07362456619739532 0.15082551166415215 0.0980643


==> results/beam_box/mse_ours_train.txt <==
lw uw lq uq med
0.00051907287 0.009494803 0.002001948014367372 0.005059119197539985 0.0034332722
0.001775144 0.03061305 0.007794892531819642 0.016958723310381174 0.012223998
0.046279877 0.10983573 0.058734229765832424 0.079248471185565 0.064570725


==> results/beam_box/mse_spnn_test.txt <==
lw uw lq uq med
0.0010198819 0.02427286 0.005414718762040138 0.015360749326646328 0.010037095
0.003350941 0.07061983 0.019127434119582176 0.040155891329050064 0.02986255
0.1865967 0.38586852 0.2214231677353382 0.33088137954473495 0.26892686


==> results/beam_box/mse_spnn_train.txt <==
lw uw lq uq med
0.0006909057 0.029705627 0.005426084506325424 0.015182125614956021 0.009891363
0.0029904149 0.05917871 0.017386854626238346 0.034597902558743954 0.026430346
0.17904015 0.3487445 0.20585954189300537 0.2633553445339203 0.22504081


==> results/conservation/cons_beam.txt <==
snap t E S
0 0.0 0.07239473 0.6394695
1 0.05 0.096678756 1.5452707
2 0.1 0.12742989 2.685453
3 0.15000000000000002 0.12226666 3.9013948
4 0.2 0.12647285 5.163667
5 0.25 0.1316885 6.457654
6 0.30000000000000004 0.13561942 7.7785444
7 0.35000000000000003 0.14009976 9.118489
8 0.4 0.14561713 10.469047
9 0.45 0.15208611 11.826131
10 0.5 0.15968138 13.188978
11 0.55 0.16872656 14.557316
12 0.6000000000000001 0.17938499 15.930168
13 0.65 0.19154453 17.306229
14 0.7000000000000001 0.2048973 18.684622
15 0.75 0.21909966 20.065289
16 0.8 0.23391375 21.448906
17 0.8500000000000001 0.24927494 22.836542
18 0.9 0.2652764 24.22926
19 0.9500000000000001 0.2821076 25.627728


==> results/conservation/cons_couette.txt <==
snap t E S
0 0.0 -0.00955601 0.6388676
1 0.006666666666666667 0.11739236 1.9656547
2 0.013333333333333334 0.18545862 3.8822885
3 0.02 0.24445352 6.3503566
4 0.02666666666666667 0.31245658 9.483374
5 0.03333333333333333 0.37387177 13.312805
6 0.04 0.4072516 17.930523
7 0.04666666666666667 0.41492707 23.426119
8 0.05333333333333334 0.4141949 29.886831
9 0.060000000000000005 0.4227948 37.40986
10 0.06666666666666667 0.4460441 46.108944
11 0.07333333333333333 0.47402492 56.117958
12 0.08 0.50099254 67.63214
13 0.08666666666666667 0.47021186 80.94312
14 0.09333333333333334 -0.1348057 96.05644
15 0.1 -0.034199446 107.57935
16 0.10666666666666667 0.16935705 118.11927
17 0.11333333333333334 0.46090698 127.97237
18 0.12000000000000001 0.8306744 137.34178
19 0.12666666666666668 1.2839848 146.35535
20 0.13333333333333333 1.8267756 155.09995
21 0.14 2.4572058 163.63966
22 0.14666666666666667 3.1658294 172.02776
23 0.15333333333333335 3.9352725 180.31306
24 0.16 4.7405267 188.53802
25 0.16666666666666669 5.5583253 196.74052
26 0.17333333333333334 6.368883 204.9544
27 0.18000000000000002 7.1519957 213.20416
28 0.18666666666666668 7.8886504 221.49217
29 0.19333333333333336 8.565628 229.79776
30 0.2 9.173605 238.10345
31 0.2066666666666667 9.709326 246.41624
32 0.21333333333333335 10.177317 254.76118
33 0.22 10.58687 263.1677
34 0.22666666666666668 10.948594 271.66077
35 0.23333333333333334 11.271799 280.2577
36 0.24000000000000002 11.563805 288.96948
37 0.24666666666666667 11.830297 297.80408
38 0.25333333333333335 12.076202 306.76868
39 0.26 12.305972 315.8712
40 0.26666666666666666 12.52321 325.1208
41 0.2733333333333334 12.730332 334.52667
42 0.28 12.928544 344.09653
43 0.2866666666666667 13.117997 353.8341
44 0.29333333333333333 13.298057 363.73788
45 0.30000000000000004 13.467815 373.80078
46 0.3066666666666667 13.626387 384.0105
47 0.31333333333333335 13.773337 394.35156
48 0.32 13.909024 404.8068
49 0.32666666666666666 14.034579 415.35938
50 0.33333333333333337 14.1518345 425.99426
51 0.34 14.263178 436.69897
52 0.3466666666666667 14.371351 447.46414
53 0.35333333333333333 14.479376 458.28275
54 0.36000000000000004 14.590493 469.15057
55 0.3666666666666667 14.708129 480.0656
56 0.37333333333333335 14.835889 491.0275
57 0.38 14.9775095 502.03748
58 0.3866666666666667 15.136801 513.09827
59 0.39333333333333337 15.317563 524.21405
60 0.4 15.523418 535.38904
61 0.4066666666666667 15.757688 546.62866
62 0.4133333333333334 16.023252 557.93823
63 0.42000000000000004 16.322226 569.32245
64 0.4266666666666667 16.655819 580.78424
65 0.43333333333333335 17.024254 592.3248
66 0.44 17.426468 603.94226
67 0.4466666666666667 17.86034 615.63184
68 0.45333333333333337 18.322763 627.3865
69 0.46 18.80987 639.19684
70 0.4666666666666667 19.317305 651.05194
71 0.4733333333333334 19.840649 662.9412
72 0.48000000000000004 20.375618 674.8539
73 0.4866666666666667 20.918266 686.78064
74 0.49333333333333335 21.465137 698.7128
75 0.5 22.013298 710.6429
76 0.5066666666666667 22.560402 722.5647
77 0.5133333333333334 23.104525 734.47284
78 0.52 23.644312 746.36224
79 0.5266666666666667 24.178656 758.22925
80 0.5333333333333333 24.707067 770.0689
81 0.54 25.228779 781.87866
82 0.5466666666666667 25.743532 793.6549
83 0.5533333333333333 26.25108 805.3943
84 0.56 26.75116 817.094
85 0.5666666666666667 27.244003 828.7505
86 0.5733333333333334 27.72949 840.3611
87 0.5800000000000001 28.207178 851.92334
88 0.5866666666666667 28.676826 863.4347
89 0.5933333333333334 29.13834 874.89276
90 0.6000000000000001 29.591364 886.2954
91 0.6066666666666667 30.035439 897.6409
92 0.6133333333333334 30.470104 908.92773
93 0.62 30.895079 920.1538
94 0.6266666666666667 31.309626 931.31836
95 0.6333333333333334 31.713442 942.42
96 0.64 32.10634 953.4576
97 0.6466666666666667 32.488056 964.4305
98 0.6533333333333333 32.85854 975.33826
99 0.66 33.217987 986.1804
100 0.6666666666666667 33.566826 996.95703
101 0.6733333333333333 33.90573 1007.66833
102 0.68 34.23568 1018.31464
103 0.6866666666666668 34.55783 1028.8964
104 0.6933333333333334 34.87363 1039.4146
105 0.7000000000000001 35.184784 1049.8694
106 0.7066666666666667 35.492916 1060.2618
107 0.7133333333333334 35.799835 1070.5925
108 0.7200000000000001 36.107376 1080.8618
109 0.7266666666666667 36.417343 1091.07
110 0.7333333333333334 36.731426 1101.2167
111 0.7400000000000001 37.05104 1111.3015
112 0.7466666666666667 37.37739 1121.3241
113 0.7533333333333334 37.711426 1131.2837
114 0.76 38.053818 1141.1796
115 0.7666666666666667 38.404957 1151.0099
116 0.7733333333333334 38.764965 1160.7738
117 0.78 39.13369 1170.4698
118 0.7866666666666667 39.510715 1180.0967
119 0.7933333333333333 39.895466 1189.6523
120 0.8 40.2872 1199.1354
121 0.8066666666666668 40.68508 1208.5437
122 0.8133333333333334 41.088173 1217.8751
123 0.8200000000000001 41.495518 1227.1276
124 0.8266666666666668 41.906174 1236.2985
125 0.8333333333333334 42.319225 1245.3851
126 0.8400000000000001 42.73384 1254.3846
127 0.8466666666666667 43.14929 1263.2944
128 0.8533333333333334 43.564945 1272.1115
129 0.8600000000000001 43.980225 1280.8329
130 0.8666666666666667 44.3947 1289.4556
131 0.8733333333333334 44.808056 1297.977
132 0.88 45.21995 1306.3947
133 0.8866666666666667 45.63036 1314.7059
134 0.8933333333333334 46.03908 1322.9084
135 0.9 46.44584 1331.0005
136 0.9066666666666667 46.850624 1338.9801
137 0.9133333333333334 47.253296 1346.8456
138 0.92 47.65372 1354.5956
139 0.9266666666666667 48.051876 1362.2294
140 0.9333333333333333 48.44756 1369.746
141 0.9400000000000001 48.84068 1377.1447
142 0.9466666666666668 49.231033 1384.4257
143 0.9533333333333334 49.618404 1391.5884
144 0.9600000000000001 50.002598 1398.634
145 0.9666666666666667 50.383305 1405.5625
146 0.9733333333333334 50.760292 1412.3751
147 0.9800000000000001 51.13318 1419.0724
148 0.9866666666666667 51.50168 1425.6556


==> results/conservation/cons_cylinder.txt <==
snap t E S
0 0.0 -0.9368561 2.3351142
1 0.01 -1.9929938 4.5983524
2 0.02 -2.671979 6.375543
3 0.03 -3.26382 7.9310236
4 0.04 -3.8703146 9.524617
5 0.05 -4.5147567 11.144396
6 0.06 -5.167015 12.721605
7 0.07 -5.8047643 14.317914
8 0.08 -6.381158 15.913865
9 0.09 -6.857378 17.456081
10 0.1 -7.229276 18.956766
11 0.11 -7.5106044 20.434704
12 0.12 -7.698287 21.886278
13 0.13 -7.8119984 23.316305
14 0.14 -7.9046235 24.754925
15 0.15 -8.003081 26.19001
16 0.16 -8.143126 27.600895
17 0.17 -8.339645 28.981907
18 0.18 -8.5657425 30.338896
19 0.19 -8.803439 31.694424
20 0.2 -9.0420065 33.044437
21 0.21 -9.289292 34.356876
22 0.22 -9.552877 35.6446
23 0.23 -9.811984 36.917812
24 0.24 -10.085338 38.16321
25 0.25 -10.376256 39.373425
26 0.26 -10.647944 40.56175
27 0.27 -10.879555 41.723083
28 0.28 -11.060609 42.829662
29 0.29 -11.204156 43.868507
30 0.3 -11.305018 44.865013
31 0.31 -11.327526 45.84083
32 0.32 -11.275447 46.801514
33 0.33 -11.167739 47.76392
34 0.34 -11.017941 48.746593
35 0.35000000000000003 -10.824565 49.749275
36 0.36 -10.593888 50.748745
37 0.37 -10.370001 51.748875
38 0.38 -10.194897 52.758247
39 0.39 -10.10179 53.748466
40 0.4 -10.0580435 54.75289
41 0.41000000000000003 -10.050397 55.777836
42 0.42 -10.047322 56.813995
43 0.43 -10.061051 57.87623
44 0.44 -10.078923 58.931404
45 0.45 -10.097313 59.987648
46 0.46 -10.123353 61.0275
47 0.47000000000000003 -10.182921 62.048603
48 0.48 -10.290103 63.09348
49 0.49 -10.450367 64.164185
50 0.5 -10.6627655 65.30433
51 0.51 -10.928234 66.47024
52 0.52 -11.218941 67.67924
53 0.53 -11.517452 68.941414
54 0.54 -11.823643 70.22556
55 0.55 -12.133707 71.51821
56 0.56 -12.440287 72.810844
57 0.5700000000000001 -12.735871 74.09258
58 0.58 -13.012981 75.39734
59 0.59 -13.245146 76.68375
60 0.6 -13.452454 77.9102
61 0.61 -13.624786 79.11374
62 0.62 -13.74287 80.2922
63 0.63 -13.769174 81.47811
64 0.64 -13.719869 82.68767
65 0.65 -13.6058235 83.91263
66 0.66 -13.407185 85.15949
67 0.67 -13.163097 86.41907
68 0.68 -12.89429 87.69588
69 0.6900000000000001 -12.678453 88.9807
70 0.7000000000000001 -12.540355 90.269684
71 0.71 -12.450548 91.56561
72 0.72 -12.392014 92.8956
73 0.73 -12.3331785 94.265045
74 0.74 -12.301582 95.64686
75 0.75 -12.279317 97.01104
76 0.76 -12.26012 98.352394
77 0.77 -12.246769 99.69189
78 0.78 -12.263335 101.02952
79 0.79 -12.342377 102.37849
80 0.8 -12.490864 103.78086
81 0.81 -12.70186 105.230675
82 0.8200000000000001 -12.991293 106.71112
83 0.8300000000000001 -13.302025 108.2427
84 0.84 -13.62214 109.80681
85 0.85 -13.957918 111.37662
86 0.86 -14.282187 112.95009
87 0.87 -14.621673 114.497444
88 0.88 -14.948893 116.025
89 0.89 -15.252246 117.55309
90 0.9 -15.5036745 119.05893
91 0.91 -15.720475 120.52035
92 0.92 -15.910767 121.960144
93 0.93 -16.010551 123.41488
94 0.9400000000000001 -16.022099 124.87334
95 0.9500000000000001 -15.9681225 126.39641
96 0.96 -15.836221 127.93128
97 0.97 -15.639713 129.49672
98 0.98 -15.400828 131.08528
99 0.99 -15.185459 132.6731
100 1.0 -15.042973 134.29395
101 1.01 -14.974375 135.90594
102 1.02 -14.942532 137.52364
103 1.03 -14.919399 139.18394
104 1.04 -14.914864 140.86682
105 1.05 -14.935877 142.55063
106 1.06 -14.947507 144.18315
107 1.07 -14.944494 145.80931
108 1.08 -14.936607 147.40889
109 1.09 -14.9637575 149.02039
110 1.1 -15.05181 150.67638
111 1.11 -15.203406 152.40813
112 1.12 -15.4221115 154.17035
113 1.1300000000000001 -15.683411 155.96848
114 1.1400000000000001 -15.93583 157.79524
115 1.1500000000000001 -16.20301 159.61108
116 1.16 -16.455984 161.4212
117 1.17 -16.70494 163.18053
118 1.18 -16.944391 164.91202
119 1.19 -17.162594 166.6375
120 1.2 -17.310526 168.34627
121 1.21 -17.404417 170.04642
122 1.22 -17.469856 171.69186
123 1.23 -17.470156 173.3691
124 1.24 -17.383263 175.05673
125 1.25 -17.22816 176.77168
126 1.26 -17.025667 178.55367
127 1.27 -16.753294 180.33868
128 1.28 -16.442516 182.15805
129 1.29 -16.153753 183.96455
130 1.3 -15.923028 185.75162
131 1.31 -15.779286 187.53088
132 1.32 -15.673773 189.30359
133 1.33 -15.604903 191.09772
134 1.34 -15.548139 192.90923
135 1.35 -15.518637 194.71231
136 1.36 -15.481175 196.47093
137 1.37 -15.43283 198.2228
138 1.3800000000000001 -15.376756 199.95854
139 1.3900000000000001 -15.321139 201.68033
140 1.4000000000000001 -15.341157 203.4222
141 1.41 -15.422882 205.23627
142 1.42 -15.5764475 207.08148
143 1.43 -15.814956 208.94768
144 1.44 -16.084187 210.8694
145 1.45 -16.382378 212.7705
146 1.46 -16.682068 214.64651
147 1.47 -16.995947 216.48195
148 1.48 -17.328854 218.2541
149 1.49 -17.674383 220.03668
150 1.5 -17.987936 221.80818
151 1.51 -18.254684 223.59894
152 1.52 -18.512653 225.36691
153 1.53 -18.711647 227.15286
154 1.54 -18.841372 228.96906
155 1.55 -18.891304 230.77864
156 1.56 -18.893084 232.66956
157 1.57 -18.842663 234.56667
158 1.58 -18.747879 236.45947
159 1.59 -18.672071 238.35094
160 1.6 -18.643473 240.1828
161 1.61 -18.677841 241.98047
162 1.62 -18.746405 243.785
163 1.6300000000000001 -18.829025 245.57858
164 1.6400000000000001 -18.915369 247.39554
165 1.6500000000000001 -19.016733 249.19652
166 1.6600000000000001 -19.104685 250.94601
167 1.67 -19.17077 252.68648
168 1.68 -19.225977 254.41518
169 1.69 -19.270393 256.13007
170 1.7 -19.394669 257.8825
171 1.71 -19.58607 259.70007
172 1.72 -19.843027 261.5736
173 1.73 -20.180908 263.4565
174 1.74 -20.542 265.39267
175 1.75 -20.931442 267.3174
176 1.76 -21.31127 269.20377
177 1.77 -21.689117 271.06198
178 1.78 -22.081139 272.8447
179 1.79 -22.479362 274.63184
180 1.8 -22.853086 276.40167
181 1.81 -23.1634 278.19034
182 1.82 -23.460703 279.95303
183 1.83 -23.700209 281.73383
184 1.84 -23.870317 283.54962
185 1.85 -23.959652 285.34692
186 1.86 -23.993542 287.21338
187 1.87 -23.978235 289.1107
188 1.8800000000000001 -23.918346 290.9863
189 1.8900000000000001 -23.869123 292.87775
190 1.9000000000000001 -23.863653 294.7014
191 1.9100000000000001 -23.927076 296.4969
192 1.92 -24.020947 298.27817
193 1.93 -24.13786 300.04868
194 1.94 -24.252468 301.8356
195 1.95 -24.383768 303.61783
196 1.96 -24.502724 305.34708
197 1.97 -24.59597 307.06274
198 1.98 -24.686195 308.7664
199 1.99 -24.75973 310.45847
200 2.0 -24.901037 312.1797
201 2.0100000000000002 -25.119345 313.96915
202 2.02 -25.39442 315.83002
203 2.0300000000000002 -25.756216 317.68814
204 2.04 -26.140556 319.59076
205 2.05 -26.548758 321.50583
206 2.06 -26.94866 323.37482
207 2.07 -27.339394 325.21423
208 2.08 -27.737803 326.98987
209 2.09 -28.136087 328.74847
210 2.1 -28.519855 330.50198
211 2.11 -28.838364 332.25912
212 2.12 -29.13338 333.99905
213 2.13 -29.37562 335.7474
214 2.14 -29.551071 337.54266
215 2.15 -29.64514 339.31686
216 2.16 -29.680367 341.1494
217 2.17 -29.671703 343.0351
218 2.18 -29.613806 344.89194
219 2.19 -29.559454 346.77383
220 2.2 -29.550953 348.59122
221 2.21 -29.605087 350.37695
222 2.22 -29.697746 352.14255
223 2.23 -29.818398 353.90115
224 2.24 -29.937004 355.66486
225 2.25 -30.069036 357.43176
226 2.2600000000000002 -30.19515 359.15286
227 2.27 -30.296103 360.84955
228 2.2800000000000002 -30.394764 362.5399
229 2.29 -30.47544 364.21616
230 2.3000000000000003 -30.61343 365.9184
231 2.31 -30.834614 367.68655
232 2.32 -31.10851 369.53162
233 2.33 -31.466219 371.37775
234 2.34 -31.851217 373.26172
235 2.35 -32.265438 375.17212
236 2.36 -32.671017 377.0325
237 2.37 -33.063404 378.86478
238 2.38 -33.46361 380.6401
239 2.39 -33.863277 382.3799
240 2.4 -34.249027 384.12885
241 2.41 -34.569588 385.87466
242 2.42 -34.858215 387.60867
243 2.43 -35.107582 389.3402
244 2.44 -35.284466 391.12668
245 2.45 -35.38113 392.88742
246 2.46 -35.418358 394.7024
247 2.47 -35.41137 396.5836
248 2.48 -35.361034 398.4381
249 2.49 -35.300232 400.31784
250 2.5 -35.284416 402.1364
251 2.5100000000000002 -35.332664 403.92233
252 2.52 -35.419464 405.68057
253 2.5300000000000002 -35.54205 407.43503
254 2.54 -35.659096 409.19067
255 2.5500000000000003 -35.791405 410.95282
256 2.56 -35.920242 412.67365
257 2.57 -36.02372 414.35904
258 2.58 -36.126003 416.04892
259 2.59 -36.208916 417.71753
260 2.6 -36.33966 419.4049
261 2.61 -36.55623 421.16406
262 2.62 -36.82552 423.00238
263 2.63 -37.180195 424.84363
264 2.64 -37.5689 426.71893
265 2.65 -37.98274 428.6276
266 2.66 -38.394157 430.4902
267 2.67 -38.787544 432.32013
268 2.68 -39.188602 434.09827
269 2.69 -39.58733 435.8365
270 2.7 -39.97772 437.5875
271 2.71 -40.30239 439.326
272 2.72 -40.59655 441.05762
273 2.73 -40.850216 442.7821
274 2.74 -41.032463 444.5642
275 2.75 -41.133625 446.3239
276 2.7600000000000002 -41.173786 448.12723
277 2.77 -41.170185 450.00763
278 2.7800000000000002 -41.121174 451.8616
279 2.79 -41.056046 453.73712
280 2.8000000000000003 -41.03903 455.56168
281 2.81 -41.079483 457.35028
282 2.82 -41.166763 459.10632
283 2.83 -41.28726 460.85986
284 2.84 -41.407635 462.61392
285 2.85 -41.53377 464.37268
286 2.86 -41.665653 466.0953
287 2.87 -41.77111 467.7801
288 2.88 -41.87424 469.46786
289 2.89 -41.95789 471.13596
290 2.9 -42.082123 472.821
291 2.91 -42.29576 474.56946
292 2.92 -42.559536 476.40176
293 2.93 -42.91045 478.24222
294 2.94 -43.296696 480.11276
295 2.95 -43.71131 482.02432
296 2.96 -44.12171 483.89044
297 2.97 -44.5171 485.72363
298 2.98 -44.919945 487.50708
299 2.99 -45.31928 489.24286


==> results/couette_box/mse_gnn_test.txt <==
lw uw lq uq med
7.30044e-05 0.04373479 0.008032016921788454 0.022317616268992424 0.014719082
0.018003345 0.22868551 0.04269951768219471 0.11757256463170052 0.06969093
0.017685635 0.19446324 0.029363460838794708 0.09563001617789268 0.052036118
0.019154493 0.096666925 0.04664861783385277 0.06673573330044746 0.055627264


==> results/couette_box/mse_gnn_train.txt <==
lw uw lq uq med
7.2614384e-05 0.033409137 0.006726357853040099 0.01741695636883378 0.011335131
0.010975412 0.14574221 0.03992692660540342 0.0822642594575882 0.052762963
0.013249529 0.109847926 0.028153367340564728 0.060844908468425274 0.040156506
0.0196816 0.088346176 0.04414338432252407 0.06184934265911579 0.05197952


==> results/couette_box/mse_ours_test.txt <==
lw uw lq uq med
5.163197e-05 0.013733641 0.0018453729571774602 0.0066309592220932245 0.0031027286
0.0051712515 0.08849618 0.010548795107752085 0.042414458468556404 0.020261528
0.0031239719 0.112581655 0.010689815040677786 0.05201566591858864 0.023587482
0.007370738 0.06583603 0.019071691669523716 0.03788886405527592 0.030740064


==> results/couette_box/mse_ours_train.txt <==
lw uw lq uq med
5.0717314e-05 0.007634826 0.0015053225215524435 0.003958351677283645 0.002814089
0.004593348 0.040254775 0.00968502159230411 0.021940879058092833 0.012957741
0.00166735 0.04394029 0.008802745956927538 0.02285842876881361 0.014567463
0.00569837 0.05233215 0.016854899935424328 0.031061078887432814 0.023915282


==> results/couette_box/mse_spnn_test.txt <==
lw uw lq uq med
0.0001225117 0.039399084 0.005656478460878134 0.019715992733836174 0.008870144
0.005521101 0.17768985 0.009120017755776644 0.0766468457877636 0.035170734
0.009804941 0.097729415 0.043159862980246544 0.06572181358933449 0.051784325
0.005848434 0.17231235 0.041441187262535095 0.09415609017014503 0.08244405


==> results/couette_box/mse_spnn_train.txt <==
lw uw lq uq med
0.00012259129 0.043439902 0.006861104164272547 0.02470689918845892 0.015508166
0.005552762 0.18517335 0.017212960869073868 0.0844845399260521 0.05739917
0.022070857 0.09660831 0.05000797100365162 0.0686555914580822 0.05868406
0.035052504 0.14561217 0.0764889158308506 0.10416679084300995 0.090437815


==> results/cylinder_box/mse_gnn_test.txt <==
lw uw lq uq med
0.0039115264 0.2648603 0.12441721372306347 0.21766942366957664 0.18244737
0.011245221 0.26844427 0.1094008069485426 0.23249194398522377 0.19135141


==> results/cylinder_box/mse_gnn_train.txt <==
lw uw lq uq med
0.0027203492 0.3358186 0.06603292003273964 0.17418499663472176 0.111028925
0.0049847416 0.29857948 0.0667890403419733 0.15966900438070297 0.11621259


==> results/cylinder_box/mse_ours_test.txt <==
lw uw lq uq med
0.005257625 0.082884386 0.026510252617299557 0.049401807598769665 0.029682614
0.014371706 0.08984425 0.03632056247442961 0.05796100199222565 0.04457399


==> results/cylinder_box/mse_ours_train.txt <==
lw uw lq uq med
0.0035928919 0.17013606 0.02333477232605219 0.0820649042725563 0.03412269
0.0072985194 0.1701386 0.028826226945966482 0.0853545106947422 0.041321084


==> results/cylinder_box/mse_spnn_test.txt <==
lw uw lq uq med
0.2752664 0.35577992 0.31622878462076187 0.34448396414518356 0.334032
0.4741495 1.0574845 0.7380795031785965 0.918176144361496 0.8075285


==> results/cylinder_box/mse_spnn_train.txt <==
lw uw lq uq med
0.2780629 0.36622366 0.32040803879499435 0.3486926779150963 0.34012756
0.27191493 1.2265499 0.6293874830007553 0.8684860616922379 0.7179129

